Symmetry-Based Quantum Circuit Mapping

Quantum circuit mapping is a crucial process in the quantum circuit compilation pipeline, facilitating the transformation of a logical quantum circuit into a list of instructions directly executable on a target quantum system. Recent research has introduced a post-compilation step known as remapping, which seeks to reconfigure the initial circuit mapping to mitigate quantum circuit errors arising from system variability. As quantum processors continue to scale in size, the efficiency of quantum circuit mapping and the overall compilation process has become of paramount importance. In this work, we introduce a quantum circuit remapping algorithm that leverages the intrinsic symmetries in quantum processors, making it well-suited for large-scale quantum systems. This algorithm identifies all topologically equivalent circuit mappings by constraining the search space using symmetries and accelerates the scoring of each mapping using vector computation. Notably, this symmetry-based circuit remapping algorithm exhibits linear scaling with the number of qubits in the target quantum hardware and is proven to be optimal in terms of its time complexity. Moreover, we conduct a comparative analysis against existing methods in the literature, demonstrating the superior performance of our symmetry-based method on state-of-the-art quantum hardware architectures and highlighting the practical utility of our algorithm, particularly for quantum processors with millions of qubits.

==> source_code/data/circuit_mapping_grid.csv <==
num_physical_qubits symmetry_runtime Mapomatic_runtime fast_scoring_runtime scoring_runtime
100.0 0.5249791145324707 0.2088780403137207 0.003259897232055664 0.04375576972961426
900.0 0.1643679141998291 0.6179599761962891 0.12833786010742188 0.4772779941558838
2500.0 0.46567392349243164 1.7913470268249512 0.2486097812652588 1.4027960300445557
4900.0 0.9869790077209473 3.8727989196777344 0.4301118850708008 2.7617719173431396
8100.0 1.7879180908203125 6.849622011184692 0.9994843006134033 4.510868072509766
12100.0 2.3038878440856934 11.504544019699097 1.294358730316162 6.8273420333862305
16900.0 3.6131560802459717 18.604785919189453 2.231873035430908 9.485261917114258
22500.0 4.823575973510742 28.770807027816772 3.249607801437378 13.713121891021729
28900.0 6.267682790756226 39.95233201980591 4.169661998748779 17.37446403503418
36100.0 7.7512078285217285 56.94207000732422 4.997604846954346 21.583422899246216
44100.0 8.464545249938965 76.18715500831604 5.745687007904053 26.279293060302734
52900.0 9.382195949554443 102.95766925811768 6.223119020462036 31.411930084228516
62500.0 11.00281286239624 134.71610713005066 7.012184143066406 36.900004148483276
72900.0 12.004022598266602 174.2045819759369 7.88507866859436 42.966859102249146
84100.0 14.53430700302124 221.78956270217896 8.932016134262085 49.249733686447144


==> source_code/data/circuit_mapping_heavy_hex.csv <==
num_physical_qubits symmetry_runtime Mapomatic_runtime fast_scoring_runtime scoring_runtime
583.0 0.47128796577453613 0.3155641555786133 0.001859903335571289 0.30325794219970703
2163.0 0.03947091102600098 1.006075143814087 0.007318973541259766 0.9619231224060059
4743.0 0.14959168434143066 2.2229528427124023 0.017650842666625977 2.0892601013183594
8323.0 0.20988011360168457 4.257654666900635 0.11131691932678223 3.784895896911621
12903.0 0.2881500720977783 6.879692077636719 0.056622982025146484 6.107131242752075
18483.0 0.47522807121276855 10.070719003677368 0.17727899551391602 8.62293291091919
25063.0 0.6957120895385742 14.269874811172485 0.21729111671447754 11.694273948669434
32643.0 0.9227001667022705 19.330364227294922 0.3634002208709717 15.019156217575073
41223.0 1.0622258186340332 25.99154305458069 0.41640377044677734 19.20664119720459
50803.0 1.2019410133361816 33.603951930999756 0.457888126373291 23.651877880096436
61383.0 1.5068721771240234 42.99856400489807 0.5452423095703125 28.612279176712036
72963.0 2.1497340202331543 53.872833013534546 0.8384561538696289 33.63340902328491
85543.0 2.077357053756714 67.0273449420929 0.7597301006317139 39.55104303359985


==> source_code/data/circuit_mapping_octagonal.csv <==
num_physical_qubits symmetry_runtime Mapomatic_runtime fast_scoring_runtime scoring_runtime
800.0 0.6355330944061279 1.764704942703247 0.01654982566833496 1.6791658401489258
1800.0 0.37017393112182617 3.9917101860046387 0.15363669395446777 3.8811702728271484
3200.0 0.8148820400238037 7.1343162059783936 0.23053312301635742 6.891654968261719
5000.0 0.7038710117340088 11.359951734542847 0.2615799903869629 10.900988817214966
7200.0 1.2407028675079346 16.682976007461548 0.5594890117645264 15.87054181098938
9800.0 1.3227667808532715 24.067332983016968 0.47354698181152344 22.15881109237671
12800.0 1.705505132675171 32.01865911483765 0.5771899223327637 29.74213719367981
16200.0 2.5452330112457275 39.45028018951416 0.857924222946167 36.249266147613525
20000.0 2.990676164627075 50.65144491195679 1.2240269184112549 45.255510091781616
24200.0 3.7378177642822266 62.4336519241333 1.5282456874847412 55.15325975418091
28800.0 5.009690761566162 75.17280888557434 2.11877179145813 66.11165404319763
33800.0 4.797868013381958 90.34620809555054 1.8094699382781982 78.20902514457703
39200.0 5.296616077423096 105.82704782485962 2.1758620738983154 89.06712198257446
45000.0 6.599338054656982 124.60423135757446 3.1481783390045166 103.04455828666687
51200.0 7.170262098312378 144.09631896018982 3.4931979179382324 117.01428198814392
57800.0 7.497830867767334 167.60319304466248 3.3498377799987793 133.56318879127502
64800.0 9.294065952301025 191.09838891029358 4.562001943588257 148.86816501617432
72200.0 9.308852910995483 217.32397532463074 4.662495851516724 165.61998796463013
80000.0 10.51030707359314 247.08486104011536 5.164846181869507 184.2666358947754
88200.0 11.4145028591156 278.6290400028229 5.5803446769714355 201.97752690315247


==> source_code/data/subgraph_matching_grid.csv <==
num_physical_qubits VF2_runtime VF2pp_runtime symmetry_matching_runtime
100.0 0.012813091278076172 0.009147882461547852 0.01588296890258789
900.0 0.1192009449005127 0.11901211738586426 0.21077585220336914
2500.0 0.394852876663208 0.47894716262817383 0.18251919746398926
4900.0 1.5476951599121094 1.239743947982788 0.38506603240966797
8100.0 2.649101734161377 2.667840003967285 0.6251220703125
12100.0 5.139825105667114 5.114591836929321 0.916985034942627
16900.0 9.267632246017456 9.447381019592285 1.0845088958740234
22500.0 14.92734169960022 14.480005025863647 1.4987092018127441
28900.0 22.95266103744507 23.526923894882202 1.819957971572876
36100.0 34.83417296409607 34.4663610458374 2.368558883666992
44100.0 50.59105396270752 50.10363221168518 2.543105125427246
52900.0 70.99585509300232 71.1189501285553 3.2829749584198
62500.0 97.68658876419067 98.04157209396362 3.567326784133911
72900.0 131.73175597190857 131.0137870311737 4.0591490268707275
84100.0 172.80060267448425 173.2615668773651 4.938087224960327


==> source_code/data/subgraph_matching_heavy_hex.csv <==
num_physical_qubits VF2_runtime VF2pp_runtime symmetry_matching_runtime
583.0 0.009160041809082031 0.021178007125854492 0.4165942668914795
2163.0 0.04289102554321289 0.0417027473449707 0.030282974243164062
4743.0 0.14944100379943848 0.13376307487487793 0.15507292747497559
8323.0 0.38915109634399414 0.3725571632385254 0.09824299812316895
12903.0 1.1229560375213623 0.8745920658111572 0.2955288887023926
18483.0 1.8921747207641602 1.6190099716186523 0.33504176139831543
25063.0 2.7916970252990723 2.870554208755493 0.4059441089630127
32643.0 4.796781063079834 4.275941848754883 0.6285030841827393
41223.0 7.43742299079895 6.777395963668823 0.7321310043334961
50803.0 10.962196826934814 10.067266941070557 0.8327071666717529
61383.0 15.732479810714722 14.476048946380615 1.0596210956573486
72963.0 22.203920125961304 20.177414894104004 1.257951021194458
85543.0 29.987231969833374 27.514706134796143 1.3980391025543213


==> source_code/data/subgraph_matching_octagonal.csv <==
num_physical_qubits VF2_runtime VF2pp_runtime symmetry_matching_runtime
800.0 0.13008785247802734 0.06221413612365723 0.5188319683074951
1800.0 0.22126197814941406 0.11766815185546875 0.19192790985107422
3200.0 0.3939061164855957 0.24530982971191406 0.3680388927459717
5000.0 0.5805330276489258 0.5782511234283447 0.4458916187286377
7200.0 1.110145092010498 0.8290460109710693 0.6073651313781738
9800.0 1.8123021125793457 1.4742581844329834 0.7003090381622314
12800.0 2.958873748779297 2.231017827987671 0.9694857597351074
16200.0 4.221947908401489 3.4266228675842285 1.1394000053405762
20000.0 6.267736911773682 4.873535871505737 1.3669679164886475
24200.0 8.779321908950806 6.745085954666138 1.7014191150665283
28800.0 12.084278106689453 9.095416784286499 2.2568118572235107
33800.0 16.19230842590332 12.28589129447937 2.5251989364624023
39200.0 21.48650097846985 15.996698141098022 2.853943109512329
45000.0 27.87422800064087 20.82891011238098 3.2418630123138428
51200.0 35.69519114494324 26.775840997695923 3.414151906967163
57800.0 44.856850385665894 33.61607909202576 3.804605007171631
64800.0 56.01103901863098 42.00512170791626 4.225749969482422
72200.0 69.11034512519836 51.38346576690674 4.859331130981445
80000.0 84.13204002380371 62.24048209190369 5.052870035171509
88200.0 102.60854816436768 75.38299798965454 5.760569095611572

